Searching for Long-Period Radio Transients in ASKAP EMU Data with 10-Second Imaging

Long-period radio transients (LPTs) are a recently identified phenomenon that challenge our current understanding of compact objects and coherent radio emission mechanisms. These objects emit radio pulses similar to those of pulsars, but at much longer periods -- on the order of minutes to hours. With duty cycles of only a few percent, individual pulses have been observed to last between 10 and 1000 seconds. This places LPTs in a timescale gap between the two main techniques used in transient radio searches: time-series analysis at millisecond to second timescales, and image-plane searches sensitive to variability on the scale of days. As a result, LPTs remained undetected until recently, and only a handful are currently known. To increase the sample of known LPTs, we conducted a dedicated search using 200 hours of archival data from the ASKAP Evolutionary Map of the Universe survey, covering 750 deg$^2$ of sky at the shortest possible imaging time step of 10-seconds. This represents the first large-scale search using ASKAP data at second-scale resolution. Although no LPTs were detected, we identified flares from six stars, at least one had never been detected in the radio regime before. We placed a lower limit on the transient surface density of $2.21\times10^{-6}$ deg$^{-2}$ at a 10-second timescale, with a sensitivity of 16.9 mJy. Our findings evaluate the feasibility of detecting radio transients using 10-second imaging with ASKAP and provide insights into improving detection pipelines and observation strategies for LPTs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
